Enriching Phrases with Coupled Pixel and Object Contexts for Panoptic Narrative Grounding

Panoptic narrative grounding (PNG) aims to segment things and stuff objects in an image described by noun phrases of a narrative caption. As a multimodal task, an essential aspect of PNG is the visual-linguistic interaction between image and caption. The previous two-stage method aggregates visual contexts from offline-generated mask proposals to phrase features, which tend to be noisy and fragmentary. The recent one-stage method aggregates only pixel contexts from image features to phrase features, which may incur semantic misalignment due to lacking object priors. To realize more comprehensive visual-linguistic interaction, we propose to enrich phrases with coupled pixel and object contexts by designing a Phrase-Pixel-Object Transformer Decoder (PPO-TD), where both fine-grained part details and coarse-grained entity clues are aggregated to phrase features. In addition, we also propose a PhraseObject Contrastive Loss (POCL) to pull closer the matched phrase-object pairs and push away unmatched ones for aggregating more precise object contexts from more phrase-relevant object tokens. Extensive experiments on the PNG benchmark show our method achieves new state-of-the-art performance with large margins.

==> figures/figure1_final.txt <==
ppm_wococo_overall	ppm_overall	PNG	IoU
1	1	1	0
0.907980084	0.934663957	0.847	0.005
0.897108533	0.924684281	0.8299	0.01
0.889617212	0.918061614	0.819	0.015
0.883519094	0.912557948	0.8107	0.02
0.878037639	0.907922081	0.8047	0.025
0.873926549	0.903149193	0.7997	0.03
0.870180888	0.899107082	0.7956	0.035
0.866115476	0.894265683	0.7918	0.04
0.86220994	0.890817329	0.7881	0.045
0.859309337	0.887505995	0.7841	0.05
0.856363055	0.884537213	0.7806	0.055
0.853211219	0.881317226	0.7771	0.06
0.85053901	0.87830277	0.775	0.065
0.848163713	0.875471009	0.7725	0.07
0.845582861	0.873278677	0.7696	0.075
0.843161886	0.870538263	0.7675	0.08
0.840535355	0.868277421	0.7653	0.085
0.838023022	0.866130763	0.7635	0.09
0.835419331	0.863664391	0.7612	0.095
0.833226749	0.861357875	0.7591	0.1
0.830737256	0.858914339	0.757	0.105
0.828727389	0.856699171	0.755	0.11
0.82644345	0.854415492	0.7533	0.115
0.823657044	0.852223161	0.7516	0.12
0.82114471	0.849482747	0.7494	0.125
0.819020647	0.8469707	0.7478	0.13
0.816462635	0.844892553	0.746	0.135
0.813813265	0.842951426	0.7447	0.14
0.811141056	0.840941789	0.7432	0.145
0.808879956	0.838749458	0.7419	0.15
0.80687009	0.836534289	0.7403	0.155
0.804768865	0.834478979	0.7389	0.16
0.802576284	0.83212679	0.7373	0.165
0.800041111	0.829843111	0.7361	0.17
0.797917047	0.827833474	0.7348	0.175
0.795701626	0.825504122	0.7334	0.18
0.792960899	0.823197607	0.7319	0.185
0.790859675	0.821119459	0.7307	0.19
0.788255984	0.818881454	0.7296	0.195
0.78613192	0.816871817	0.7278	0.2
0.783802302	0.814725159	0.7262	0.205
0.78163256	0.812555665	0.7246	0.21
0.779051708	0.809975108	0.7231	0.215
0.776242463	0.807668593	0.7217	0.22
0.773958524	0.805727466	0.7201	0.225
0.771902978	0.803740665	0.7185	0.23
0.76920793	0.801639681	0.7173	0.235
0.766604239	0.799333166	0.7159	0.24
0.764457336	0.797711754	0.7148	0.245
0.762241915	0.795428076	0.7134	0.25
0.760072172	0.792710498	0.712	0.255
0.757765394	0.790312636	0.7107	0.26
0.755230221	0.788234488	0.7093	0.265
0.752877764	0.785516911	0.7075	0.27
0.750502467	0.783210395	0.7067	0.275
0.748150009	0.78097239	0.7052	0.28
0.745409282	0.778094955	0.7029	0.285
0.742691394	0.775902624	0.7014	0.29
0.740293258	0.773367741	0.6994	0.295
0.737735246	0.770810021	0.698	0.3
0.735040197	0.768001096	0.6968	0.305
0.7326649	0.765100824	0.695	0.31
0.730221085	0.762771472	0.6938	0.315
0.727685913	0.760282263	0.6919	0.32
0.724693952	0.757450501	0.6901	0.325
0.722341495	0.754847108	0.6882	0.33
0.71987484	0.75263194	0.6871	0.335
0.717179792	0.749777341	0.6857	0.34
0.714576101	0.747379479	0.6846	0.345
0.711995249	0.744661901	0.683	0.35
0.709368719	0.742035671	0.6807	0.355
0.706239722	0.739386604	0.6793	0.36
0.703567513	0.73664619	0.6782	0.365
0.701237895	0.734271164	0.677	0.37
0.698771241	0.731644934	0.6747	0.375
0.695893477	0.728744662	0.6736	0.38
0.692992874	0.726049921	0.6723	0.385
0.690206468	0.723149649	0.6708	0.39
0.687054632	0.720432072	0.6685	0.395
0.684062671	0.717303432	0.6669	0.4
0.681413302	0.714357487	0.6649	0.405
0.678672574	0.71170842	0.6629	0.41
0.675634935	0.708853822	0.6605	0.415
0.672939887	0.705725182	0.6589	0.42
0.669879408	0.702436685	0.6575	0.425
0.667001644	0.699536413	0.6556	0.43
0.66378129	0.696247916	0.6535	0.435
0.660332542	0.693027929	0.6517	0.44
0.656929472	0.690173331	0.6498	0.445
0.654028869	0.687204549	0.6482	0.45
0.650420245	0.68421293	0.6462	0.455
0.647428284	0.681632373	0.6445	0.46
0.644847433	0.678617918	0.6428	0.465
0.641764115	0.675671972	0.6402	0.47
0.638635118	0.67206376	0.6387	0.475
0.635597479	0.668889447	0.6369	0.48
0.632308606	0.665578113	0.6353	0.485
0.629293806	0.662152595	0.6328	0.49
0.626301845	0.658316015	0.6307	0.495
0.623401242	0.655027518	0.6279	0.5
0.6197241	0.65146498	0.6259	0.505
0.61597844	0.648244993	0.624	0.51
0.612164261	0.645116353	0.6215	0.515
0.608715513	0.642010551	0.6196	0.52
0.605723552	0.638699217	0.6177	0.525
0.60204641	0.635456393	0.6156	0.53
0.598803216	0.632145059	0.6127	0.535
0.595674219	0.628285643	0.6106	0.54
0.593161886	0.624700267	0.6078	0.545
0.589370546	0.621000708	0.6049	0.55
0.586035995	0.617141291	0.6028	0.555
0.582039101	0.613852794	0.6007	0.56
0.578818747	0.609924867	0.599	0.565
0.574981728	0.606293818	0.5966	0.57
0.571624338	0.602206033	0.594	0.575
0.568221268	0.59825527	0.5909	0.58
0.56399598	0.594715568	0.5889	0.585
0.560181802	0.591564091	0.5866	0.59
0.556573177	0.587841695	0.5842	0.595
0.552553444	0.584370504	0.5807	0.6
0.548419514	0.580442577	0.578	0.605
0.544491138	0.576720181	0.5746	0.61
0.540768317	0.573134806	0.5714	0.615
0.537296729	0.569275389	0.5685	0.62
0.533482551	0.565324625	0.5658	0.625
0.528960351	0.561579392	0.5623	0.63
0.524917778	0.557012035	0.5581	0.635
0.520281381	0.552695883	0.5542	0.64
0.5158277	0.548653771	0.5508	0.645
0.511762288	0.544154925	0.5466	0.65
0.507765394	0.5393592	0.5432	0.655
0.502854924	0.534700496	0.5397	0.66
0.498812352	0.530110302	0.5362	0.665
0.494244473	0.525383087	0.5311	0.67
0.489585237	0.520678709	0.5271	0.675
0.485359949	0.515928658	0.5232	0.68
0.48079207	0.511201443	0.519	0.685
0.475995798	0.506656923	0.5146	0.69
0.471473598	0.501404462	0.5105	0.695
0.467088434	0.496060655	0.5056	0.7
0.462520555	0.491493297	0.5012	0.705
0.457381692	0.48742835	0.4965	0.71
0.453065047	0.482495604	0.4915	0.715
0.448382971	0.477654205	0.4862	0.72
0.443358304	0.472652949	0.4812	0.725
0.438721908	0.467331978	0.4773	0.73
0.433377489	0.461645619	0.4728	0.735
0.428010232	0.456233301	0.4671	0.74
0.422231866	0.449587796	0.4627	0.745
0.416476338	0.44394711	0.4576	0.75
0.410720811	0.438694649	0.4507	0.755
0.404942445	0.433122474	0.4457	0.76
0.399712224	0.427550298	0.4404	0.765
0.3938425	0.421886775	0.434	0.77
0.38779006	0.416154742	0.4265	0.775
0.381532067	0.410331362	0.4201	0.78
0.374497533	0.403868551	0.414	0.785
0.368467933	0.397497088	0.4072	0.79
0.361890188	0.390874421	0.4004	0.795
0.355152567	0.383680833	0.3931	0.8
0.348574822	0.377103839	0.3857	0.805
0.342316828	0.36899678	0.3769	0.81
0.335190937	0.360935395	0.3683	0.815
0.32795085	0.353102377	0.3589	0.82
0.321030513	0.345360707	0.3499	0.825
0.313584871	0.338075772	0.3411	0.83
0.307098483	0.329648999	0.3311	0.835
0.298625069	0.320240243	0.3193	0.84
0.290014617	0.311585101	0.3078	0.845
0.28126713	0.30178812	0.2973	0.85
0.272268409	0.291968303	0.2874	0.855
0.263292527	0.281509055	0.2753	0.86
0.254225288	0.271734911	0.2645	0.865
0.244564224	0.261229989	0.2509	0.87
0.234012425	0.251021946	0.2382	0.875
0.224328522	0.239489369	0.2264	0.88
0.213890919	0.228778917	0.2131	0.885
0.202379865	0.217657403	0.2	0.89
0.191097204	0.205188518	0.1852	0.895
0.180042938	0.191783325	0.1725	0.9
0.168988672	0.179154582	0.1592	0.905
0.15626713	0.167051086	0.1453	0.91
0.144459163	0.154330996	0.1323	0.915
0.133473415	0.140469068	0.1195	0.92
0.121893842	0.12809153	0.1086	0.925
0.110245752	0.114046907	0.0978	0.93
0.097387173	0.100687387	0.0874	0.935
0.085396492	0.088903606	0.0768	0.94
0.074707656	0.075726781	0.0668	0.945
0.065617577	0.065884126	0.0571	0.95
0.055591084	0.056178492	0.0486	0.955
0.047368902	0.046587042	0.0409	0.96
0.038964005	0.038799699	0.0344	0.965
0.032431939	0.031286396	0.0274	0.97
0.02596839	0.024823586	0.0216	0.975
0.01918509	0.018315102	0.0159	0.98
0.013109812	0.012514558	0.0099	0.985
0.007354285	0.007079404	0.0054	0.99
0.002489494	0.002192331	0.0013	0.995

==> figures/figure2_final.txt <==
MCN_things	PNG_things	PNG_stuff	ppm_wococo_things	ppm_wococo_stuff	ppm_things	ppm_stuff	IoU
1	1	1	1	1	1	1	0
0.8492	0.8257	0.8766	0.8813293	0.944999182	0.919789457	0.955321586	0.005
0.8426	0.8113	0.8558	0.870644616	0.933868064	0.909694399	0.945502155	0.01
0.8375	0.8026	0.8418	0.863966689	0.925246903	0.903330977	0.938519448	0.015
0.8327	0.797	0.8296	0.858545783	0.918208108	0.898656611	0.931864055	0.02
0.8276	0.793	0.821	0.85379267	0.911714956	0.894924974	0.925972396	0.025
0.8238	0.7892	0.8143	0.84951094	0.90784089	0.890172048	0.921171785	0.03
0.8206	0.7862	0.8087	0.84644695	0.90314836	0.885969047	0.917353118	0.035
0.8163	0.7831	0.8037	0.842911576	0.898346702	0.881412523	0.912116088	0.04
0.8123	0.7803	0.799	0.839258357	0.894090686	0.877877288	0.908788391	0.045
0.8079	0.7766	0.7945	0.836272931	0.891307906	0.874499175	0.9055698	0.05
0.8044	0.7735	0.7904	0.833798169	0.887706662	0.871710268	0.902351208	0.055
0.8018	0.7709	0.7858	0.830616333	0.884596497	0.868724959	0.898805302	0.06
0.7987	0.7694	0.7828	0.827748753	0.882195668	0.865936052	0.895477606	0.065
0.7961	0.7672	0.78	0.825666811	0.879412888	0.862793621	0.893077301	0.07
0.7922	0.765	0.7761	0.823113485	0.876793801	0.860554639	0.890949757	0.075
0.7896	0.7635	0.7731	0.820520878	0.874611229	0.857647891	0.888440347	0.08
0.7868	0.7613	0.771	0.81749617	0.872537786	0.855055385	0.886640118	0.085
0.7848	0.7597	0.7687	0.814746435	0.870355214	0.85246288	0.885112651	0.09
0.7826	0.7579	0.7657	0.811839573	0.868172641	0.849241889	0.883694288	0.095
0.7791	0.7566	0.7625	0.809600503	0.866044634	0.846727944	0.88167585	0.1
0.7761	0.7549	0.7599	0.807007896	0.863698369	0.84425328	0.879275544	0.105
0.7747	0.7531	0.7576	0.80484739	0.861897746	0.841739335	0.877475315	0.11
0.7727	0.7519	0.7553	0.802294065	0.859987996	0.839539634	0.87507501	0.115
0.7709	0.7506	0.7529	0.799112228	0.857750859	0.83710425	0.873220228	0.12
0.7685	0.7496	0.7491	0.796598185	0.855240901	0.83404038	0.870929027	0.125
0.7655	0.7484	0.7471	0.794201988	0.853494844	0.831408595	0.868583274	0.13
0.7637	0.7471	0.7444	0.791216561	0.851530529	0.82885537	0.867164912	0.135
0.7609	0.7459	0.7429	0.788270417	0.849293392	0.826655668	0.865582892	0.14
0.758	0.7446	0.7413	0.785324272	0.847001691	0.824573808	0.863673558	0.145
0.7554	0.7433	0.74	0.783203048	0.844546298	0.822020583	0.861982434	0.15
0.7535	0.7422	0.7377	0.781042542	0.842745676	0.819820881	0.859745786	0.155
0.7512	0.7409	0.7361	0.778685627	0.840999618	0.817424778	0.858163766	0.16
0.7485	0.7393	0.7345	0.77609302	0.839362689	0.81451803	0.856581747	0.165
0.7463	0.7383	0.7331	0.773186157	0.83734381	0.812161207	0.854399651	0.17
0.7443	0.7373	0.7313	0.771261343	0.83494298	0.809961505	0.852653974	0.175
0.7417	0.7362	0.7295	0.769100837	0.83265128	0.807369	0.850690088	0.18
0.7388	0.7348	0.728	0.766193974	0.830141322	0.805051457	0.848398887	0.185
0.736	0.7336	0.7266	0.763640649	0.828668085	0.802851756	0.846489553	0.19
0.733	0.7327	0.7253	0.760969478	0.826158127	0.800298531	0.844689324	0.195
0.7305	0.7312	0.723	0.758494717	0.824521198	0.797902428	0.843216409	0.2
0.7279	0.7301	0.7208	0.755666418	0.822884269	0.795584885	0.841307075	0.205
0.7247	0.7288	0.7188	0.753309502	0.820974518	0.793345903	0.839234084	0.21
0.722	0.7276	0.7169	0.750324076	0.818955639	0.790674837	0.836779226	0.215
0.7187	0.7259	0.7159	0.747417213	0.816281988	0.787846649	0.835197207	0.22
0.7159	0.724	0.7145	0.745256707	0.813826595	0.785568387	0.833724292	0.225
0.7131	0.7232	0.7119	0.743371175	0.811534894	0.783133003	0.832360482	0.23
0.7104	0.722	0.7108	0.740267903	0.809406886	0.780579778	0.830887568	0.235
0.7077	0.7209	0.7089	0.737478886	0.807060621	0.77767303	0.829414653	0.24
0.7051	0.7198	0.7078	0.735043407	0.805314563	0.776180376	0.827614424	0.245
0.7021	0.7185	0.7063	0.732568645	0.803459377	0.773744992	0.825541433	0.25
0.6994	0.7174	0.7046	0.730251012	0.801495062	0.770720402	0.823250232	0.255
0.6959	0.7162	0.703	0.72777625	0.799421618	0.768127897	0.821122688	0.26
0.6932	0.7151	0.7014	0.724987233	0.797239046	0.765849635	0.819322459	0.265
0.6907	0.7134	0.6992	0.722708882	0.794783653	0.763100008	0.816649392	0.27
0.6884	0.7127	0.6983	0.720076993	0.792764773	0.760703904	0.814467296	0.275
0.6847	0.7117	0.6961	0.717641513	0.790527637	0.758582764	0.81206699	0.28
0.682	0.71	0.693	0.714813214	0.78790855	0.755754576	0.809121161	0.285
0.6788	0.7088	0.6912	0.712142043	0.785125771	0.753554875	0.806939065	0.29
0.6763	0.7073	0.6883	0.709313745	0.783325149	0.750726687	0.804811521	0.295
0.6732	0.7066	0.686	0.70676042	0.780760626	0.748055621	0.802411216	0.3
0.6705	0.7058	0.6844	0.703735711	0.77852349	0.745305994	0.799519939	0.305
0.6672	0.7041	0.6824	0.700985976	0.776668304	0.742045722	0.797119633	0.31
0.6643	0.703	0.681	0.698589779	0.774158346	0.739178254	0.795537614	0.315
0.6606	0.7015	0.6786	0.695879326	0.771866645	0.735917983	0.794119252	0.32
0.6579	0.7	0.6763	0.693090309	0.768592787	0.733050515	0.791337079	0.325
0.6546	0.6984	0.6741	0.690536984	0.766519343	0.730104486	0.789209536	0.33
0.6511	0.6972	0.673	0.688022941	0.764118514	0.727551261	0.787463859	0.335
0.6482	0.6959	0.6715	0.684683977	0.762317892	0.724840914	0.784408925	0.34
0.6445	0.6945	0.671	0.682130652	0.759644241	0.722209129	0.782335934	0.345
0.6405	0.6933	0.6687	0.678948816	0.757898183	0.719616623	0.779444657	0.35
0.6372	0.692	0.6652	0.67576698	0.756042997	0.716984838	0.776826142	0.355
0.6333	0.6908	0.6633	0.672270888	0.75342391	0.714431613	0.774043969	0.36
0.6297	0.6896	0.6623	0.669481871	0.750913952	0.711367743	0.771752769	0.365
0.6266	0.6883	0.6613	0.667124956	0.748622251	0.708735957	0.76973433	0.37
0.623	0.6865	0.6583	0.664414503	0.746494243	0.706104172	0.767115815	0.375
0.6196	0.6856	0.6569	0.661664768	0.743438642	0.70288318	0.764660957	0.38
0.6165	0.6844	0.6554	0.658561496	0.740819556	0.700172834	0.761987889	0.385
0.6128	0.6836	0.6531	0.655654633	0.738200469	0.697069683	0.759369374	0.39
0.6094	0.682	0.6498	0.652747771	0.734708354	0.693966533	0.757187278	0.395
0.6051	0.6805	0.6479	0.649408807	0.732198396	0.690195616	0.75495063	0.4
0.602	0.6792	0.6449	0.646894764	0.729361052	0.687053186	0.752277563	0.405
0.5985	0.6772	0.6431	0.644105747	0.726687401	0.684303559	0.749768152	0.41
0.5948	0.676	0.639	0.641041757	0.723686364	0.681278969	0.747149637	0.415
0.5914	0.6742	0.6375	0.638213458	0.721176406	0.678097258	0.744094703	0.42
0.5874	0.673	0.6361	0.634717367	0.718721013	0.674758426	0.740876112	0.425
0.5834	0.6711	0.634	0.631692658	0.716047362	0.671890958	0.737930282	0.43
0.5804	0.6695	0.6314	0.628118003	0.713319147	0.668395004	0.7349299	0.435
0.5759	0.6681	0.6289	0.624700475	0.709827031	0.665016891	0.731929518	0.44
0.5733	0.6668	0.6263	0.620968692	0.706880559	0.662031581	0.729256451	0.445
0.5698	0.6651	0.6247	0.617826138	0.704316036	0.65884987	0.726583383	0.45
0.5664	0.6632	0.6225	0.614055073	0.70093305	0.65574672	0.723746659	0.455
0.5628	0.6615	0.6209	0.610951801	0.698095706	0.652918532	0.72151001	0.46
0.5594	0.66	0.619	0.608555604	0.695258362	0.649854663	0.718564181	0.465
0.5546	0.6575	0.616	0.605413049	0.692257325	0.646633671	0.716000218	0.47
0.55	0.6565	0.6139	0.601877676	0.689692803	0.642469951	0.713163494	0.475
0.5454	0.655	0.6118	0.599088659	0.686309816	0.639013277	0.710381321	0.48
0.5416	0.6532	0.6105	0.595671132	0.683199651	0.635320921	0.707599149	0.485
0.5378	0.6511	0.6075	0.592607141	0.680253178	0.631903527	0.704162348	0.49
0.5337	0.6491	0.6051	0.589700279	0.677143013	0.627857648	0.700616442	0.495
0.53	0.6466	0.6019	0.586832698	0.674196541	0.624440255	0.697506955	0.5
0.5256	0.6449	0.5994	0.583140197	0.670540732	0.620472936	0.694506574	0.505
0.5216	0.6434	0.5971	0.579565542	0.666557538	0.617291225	0.69123343	0.51
0.517	0.641	0.5943	0.57544094	0.663174551	0.614305916	0.687905733	0.515
0.5128	0.6395	0.5919	0.571434183	0.6605009	0.611320606	0.68463259	0.52
0.5083	0.6383	0.5891	0.568173783	0.657881814	0.608374578	0.680813922	0.525
0.5043	0.6365	0.5867	0.564009899	0.654880777	0.605153586	0.677540778	0.53
0.5009	0.6341	0.583	0.560435244	0.652097997	0.601893314	0.674158529	0.535
0.4963	0.6322	0.5804	0.557528381	0.648660446	0.597886715	0.670503519	0.54
0.4917	0.6301	0.5769	0.555171466	0.645932231	0.594155079	0.66712127	0.545
0.4876	0.6282	0.5724	0.551321837	0.642221858	0.590502003	0.663357155	0.55
0.4837	0.6269	0.5693	0.547943591	0.638948	0.586613245	0.659538487	0.555
0.4796	0.6252	0.5668	0.543504733	0.635565013	0.583235132	0.656374448	0.56
0.4751	0.6233	0.5652	0.540008642	0.63272767	0.579582057	0.652064808	0.565
0.4711	0.6209	0.5628	0.535373375	0.629999454	0.576203944	0.648082483	0.57
0.4669	0.6187	0.5598	0.532073693	0.626561903	0.572629429	0.643281872	0.575
0.4629	0.6162	0.5558	0.52834191	0.623615431	0.569015634	0.638863128	0.58
0.4584	0.6143	0.5536	0.52425659	0.619195722	0.565755362	0.634935355	0.585
0.453	0.6121	0.5513	0.52079978	0.614885142	0.562730772	0.631607659	0.59
0.4483	0.6098	0.5485	0.517814354	0.610410869	0.559588342	0.62707981	0.595
0.4442	0.6075	0.5436	0.513768315	0.606427675	0.556288789	0.623370247	0.6
0.4398	0.6046	0.541	0.509879404	0.601953402	0.552635714	0.619060608	0.605
0.4345	0.6013	0.5374	0.506304749	0.597533693	0.549296881	0.614805521	0.61
0.4293	0.5984	0.5338	0.502572966	0.593823321	0.545722366	0.611205062	0.615
0.4255	0.5963	0.5298	0.499351848	0.59000382	0.542226412	0.606840871	0.62
0.4203	0.5936	0.5272	0.495462938	0.586293447	0.539201823	0.60160384	0.625
0.4151	0.5906	0.523	0.491141926	0.581491788	0.535745149	0.597457858	0.63
0.4095	0.5864	0.5189	0.486820914	0.57783598	0.531620709	0.592275381	0.635
0.4031	0.5824	0.5149	0.483089131	0.571943035	0.527221306	0.588074846	0.64
0.3979	0.5782	0.5127	0.479239502	0.566650297	0.523371828	0.583765206	0.645
0.3923	0.5738	0.5087	0.475900538	0.561575817	0.519090266	0.578964595	0.65
0.3875	0.5701	0.5057	0.472325883	0.556992416	0.514690863	0.573618461	0.655
0.3818	0.5672	0.5015	0.467847743	0.551481421	0.510016498	0.568981507	0.66
0.3761	0.5637	0.4981	0.463448167	0.547934741	0.506324142	0.5631444	0.665
0.3699	0.5591	0.4923	0.458930746	0.543296775	0.501846178	0.558071027	0.67
0.3642	0.5556	0.4877	0.45453117	0.538276859	0.497446775	0.552943102	0.675
0.3576	0.5517	0.4836	0.451152925	0.532874993	0.493597298	0.546942338	0.68
0.3511	0.5479	0.4788	0.446871195	0.527909642	0.488805091	0.542305384	0.685
0.3451	0.5441	0.4736	0.442157363	0.522998854	0.48464137	0.537232011	0.69
0.3386	0.5403	0.469	0.438229171	0.517651552	0.479849163	0.531340352	0.695
0.3325	0.536	0.4633	0.433947441	0.513122715	0.474978396	0.525339589	0.7
0.3264	0.5321	0.4582	0.43005853	0.50761172	0.470814675	0.520211663	0.705
0.3202	0.528	0.4526	0.425698236	0.50139139	0.466611674	0.516338443	0.71
0.3131	0.5228	0.448	0.421573634	0.496807988	0.461858748	0.511155965	0.715
0.3052	0.5177	0.4424	0.417134776	0.491788072	0.457459345	0.505700726	0.72
0.2988	0.5125	0.4378	0.413285148	0.485131227	0.452942101	0.500027276	0.725
0.2918	0.508	0.4348	0.409121263	0.47983849	0.448385576	0.493644646	0.73
0.2847	0.5031	0.4307	0.404132459	0.474000109	0.442964883	0.48758933	0.735
0.2782	0.4975	0.4248	0.399182936	0.4680526	0.438997565	0.480170203	0.74
0.272	0.4932	0.4204	0.393604902	0.461995962	0.432751984	0.472969287	0.745
0.2646	0.4878	0.4157	0.387555486	0.45664866	0.428038338	0.466041133	0.75
0.2569	0.4801	0.4098	0.381977452	0.450646587	0.422656925	0.46096776	0.755
0.2497	0.4748	0.4053	0.376556546	0.444371692	0.41696127	0.455567072	0.76
0.2427	0.4694	0.4	0.372156971	0.437987668	0.411736979	0.449511756	0.765
0.2344	0.4624	0.3946	0.367168166	0.430894309	0.405805641	0.444220173	0.77
0.228	0.4541	0.3882	0.361354441	0.424510285	0.400306387	0.438164857	0.775
0.221	0.4475	0.3821	0.355344306	0.417908005	0.394885694	0.431782227	0.78
0.2139	0.4402	0.3776	0.348941352	0.40999618	0.388443711	0.425290492	0.785
0.2062	0.4323	0.3724	0.342813372	0.404103236	0.382315971	0.418580547	0.79
0.1991	0.4244	0.367	0.335939034	0.397937469	0.375599026	0.412088811	0.795
0.1911	0.4169	0.3601	0.329221825	0.391171496	0.368567837	0.404669685	0.8
0.1832	0.4083	0.3543	0.322151078	0.385278551	0.361929452	0.39817795	0.805
0.1755	0.3981	0.3476	0.315355305	0.379767556	0.354191217	0.389558671	0.81
0.1674	0.3877	0.3415	0.308284558	0.372565068	0.346452981	0.381048497	0.815
0.1576	0.3782	0.3321	0.300742428	0.36574453	0.338400503	0.373520266	0.82
0.1485	0.3681	0.3246	0.294378756	0.358050963	0.330308744	0.366264797	0.825
0.1407	0.3573	0.3186	0.286718781	0.350903039	0.322845471	0.359227538	0.83
0.1323	0.345	0.3117	0.279648034	0.345228352	0.313693142	0.351808412	0.835
0.1255	0.3305	0.3037	0.270416781	0.337807606	0.30328384	0.34378921	0.84
0.1188	0.3163	0.296	0.261499784	0.329622961	0.294367193	0.335497245	0.845
0.1129	0.304	0.2881	0.253329143	0.320074207	0.284468536	0.325841471	0.85
0.1047	0.2918	0.2812	0.243351534	0.312435205	0.274373478	0.316403906	0.855
0.0972	0.2779	0.2718	0.233727462	0.304359688	0.262392961	0.308057389	0.86
0.0904	0.2639	0.2652	0.223789135	0.296502428	0.251983659	0.299165348	0.865
0.0839	0.247	0.2563	0.213732961	0.287390189	0.241102993	0.28918226	0.87
0.0756	0.2312	0.2479	0.203008996	0.277077536	0.23049729	0.279526485	0.875
0.0686	0.2163	0.2404	0.192795695	0.26812899	0.217338361	0.270252578	0.88
0.0617	0.199	0.2327	0.181836037	0.258416544	0.206064891	0.260324041	0.885
0.0561	0.1823	0.2244	0.170051459	0.247285426	0.19361301	0.251050134	0.89
0.0504	0.1643	0.2143	0.158581137	0.236263436	0.179786315	0.240466969	0.895
0.0454	0.148	0.2064	0.146600149	0.226496426	0.164388404	0.229829251	0.9
0.0391	0.1317	0.1974	0.134697726	0.216620287	0.151072354	0.218155038	0.905
0.0321	0.1155	0.1868	0.120909769	0.20538004	0.13728494	0.208390159	0.91
0.0271	0.1002	0.1768	0.107396787	0.195940416	0.123065441	0.197752441	0.915
0.021	0.086	0.166	0.095494363	0.18622797	0.10758897	0.186132781	0.92
0.0165	0.073	0.1581	0.082649173	0.176406395	0.094547883	0.174676777	0.925
0.0119	0.0599	0.1504	0.070393212	0.165602663	0.077735879	0.164475479	0.93
0.0088	0.048	0.142	0.056801666	0.153762209	0.063045015	0.152964923	0.935
0.0064	0.0371	0.1318	0.044624268	0.142030883	0.050907377	0.141672577	0.94
0.0046	0.0274	0.1214	0.032682563	0.133082338	0.03692356	0.129616497	0.945
0.0029	0.0191	0.1098	0.02466905	0.122496863	0.028321156	0.118051388	0.95
0.0019	0.0122	0.0993	0.016773383	0.109510558	0.020229397	0.106104413	0.955
0.0011	0.0072	0.0877	0.010959657	0.097942926	0.013433891	0.092629971	0.96
0.0005	0.0049	0.0754	0.006481518	0.084083593	0.008680965	0.080628444	0.965
0.0004	0.0018	0.063	0.003849629	0.07213401	0.004595805	0.068354154	0.97
0.0002	0.0003	0.0511	0.001610559	0.059802477	0.001767617	0.056843598	0.975
0.0002	0.0002	0.0378	0.000589229	0.045015551	0.000314243	0.043314604	0.98
0.0002	0	0.0236	0.00019641	0.031047089	0.000235682	0.029567399	0.985
0.0002	0	0.013	0	0.017569706	0.000117841	0.016747586	0.99
0.0002	0	0.003	0	0.005947509	0	0.00523703	0.995

==> figures/figure3_final.txt <==
ppm_singulars	ppm_plurals	ppm_wococo_singulars	ppm_wococo_plurals	PNG_singulars	PNG_plurals	IoU
1	1	1	1	1	1	0
0.931336242	0.964719359	0.904233999	0.941809851	0.8365	0.9419	0.005
0.920961851	0.958304696	0.89322408	0.932187858	0.819	0.9278	0.01
0.914011769	0.954639175	0.885334483	0.928293242	0.8082	0.9167	0.015
0.908304586	0.950973654	0.87922068	0.92233677	0.8001	0.9061	0.02
0.903485187	0.947995418	0.873588878	0.918213058	0.7943	0.8989	0.025
0.898767248	0.942726231	0.869428448	0.914547537	0.7895	0.8914	0.03
0.894835633	0.93768614	0.865750019	0.910194731	0.7856	0.8853	0.035
0.889940138	0.933333333	0.861589589	0.9069874	0.782	0.8799	0.04
0.886439732	0.930355097	0.857632106	0.903550974	0.7786	0.8744	0.045
0.883040787	0.927835052	0.854816205	0.899885452	0.775	0.8663	0.05
0.879946226	0.926002291	0.851924199	0.896449026	0.7717	0.8611	0.055
0.876699472	0.923024055	0.848879982	0.892325315	0.7685	0.855	0.06
0.873782468	0.919129439	0.846343134	0.888430699	0.7667	0.8502	0.065
0.871068385	0.915234822	0.843983866	0.885910653	0.7644	0.8459	0.07
0.868836242	0.913402062	0.841624597	0.881328751	0.7618	0.84	0.075
0.866096794	0.910652921	0.839290697	0.87812142	0.76	0.8355	0.08
0.863839286	0.90836197	0.83675385	0.874684994	0.7581	0.8308	0.085
0.86183543	0.904925544	0.834369213	0.871019473	0.7564	0.8274	0.09
0.859501826	0.901260023	0.831832365	0.867812142	0.7542	0.8244	0.095
0.857218953	0.898739977	0.829676045	0.865292096	0.7522	0.8213	0.1
0.854682427	0.897136312	0.827189934	0.86277205	0.7503	0.8179	0.105
0.852501015	0.894616266	0.825236561	0.860252005	0.7487	0.8122	0.11
0.850268872	0.891867125	0.823156346	0.856128293	0.7472	0.8088	0.115
0.84818892	0.888659794	0.820441919	0.852691867	0.7456	0.805	0.12
0.845550933	0.884994273	0.818031914	0.849255441	0.7436	0.8011	0.125
0.843115869	0.881786942	0.816205383	0.844444444	0.7422	0.7986	0.13
0.84128957	0.877434135	0.813846115	0.840091638	0.7406	0.7943	0.135
0.839387175	0.875143184	0.811309267	0.836426117	0.7396	0.7905	0.14
0.837332589	0.873539519	0.808823156	0.83207331	0.7385	0.7862	0.145
0.835303369	0.869873998	0.806565362	0.82978236	0.7375	0.7817	0.15
0.833198052	0.866666667	0.804713463	0.826345934	0.736	0.7792	0.155
0.831219562	0.863917526	0.802633248	0.824054983	0.7349	0.7753	0.16
0.829114245	0.859335624	0.800629138	0.820160367	0.7336	0.7704	0.165
0.827034294	0.855211913	0.798219133	0.816494845	0.7328	0.7661	0.17
0.82523336	0.851317297	0.796037444	0.81489118	0.7317	0.7624	0.175
0.822950487	0.848568156	0.793754281	0.813287514	0.7304	0.7602	0.18
0.820819805	0.84467354	0.791395013	0.807101947	0.7293	0.7557	0.185
0.818765219	0.842382589	0.78944164	0.803665521	0.7282	0.7534	0.19
0.816533076	0.840091638	0.786879424	0.800687285	0.7272	0.7511	0.195
0.814681412	0.836655212	0.785027525	0.796105384	0.7258	0.7452	0.2
0.812652192	0.833447881	0.782921941	0.791752577	0.7244	0.7419	0.205
0.810597606	0.83024055	0.7809432	0.787857961	0.7233	0.7369	0.21
0.808187906	0.826116838	0.778533195	0.78373425	0.722	0.7337	0.215
0.80618405	0.821076747	0.775717294	0.780985109	0.7207	0.7305	0.22
0.804281656	0.818785796	0.77361171	0.777090493	0.7195	0.7249	0.225
0.802506088	0.81489118	0.771683706	0.773883162	0.7182	0.7213	0.23
0.800552963	0.811454754	0.769299069	0.76838488	0.7173	0.7174	0.235
0.798396916	0.807789233	0.766863695	0.764261168	0.716	0.7143	0.24
0.796773539	0.806185567	0.764910322	0.760366552	0.7152	0.7113	0.245
0.794642857	0.802520046	0.76277937	0.757388316	0.7141	0.707	0.25
0.792106331	0.798167239	0.760800629	0.7534937	0.713	0.7038	0.255
0.789823458	0.794730813	0.758669677	0.749599084	0.7119	0.6998	0.26
0.787844968	0.791752577	0.756259672	0.745933562	0.7107	0.6966	0.265
0.785435268	0.786254296	0.75412872	0.741580756	0.7092	0.6923	0.27
0.783203125	0.78327606	0.751870925	0.73814433	0.7086	0.6898	0.275
0.780894886	0.781672394	0.749816079	0.733104238	0.7073	0.6867	0.28
0.778130073	0.777777778	0.747203125	0.729209622	0.7051	0.6828	0.285
0.776100852	0.774112257	0.744767752	0.723940435	0.7038	0.6801	0.29
0.773716518	0.77021764	0.742687536	0.718671249	0.7021	0.6753	0.295
0.771230722	0.767010309	0.740252163	0.715005727	0.7007	0.6731	0.3
0.768465909	0.763802978	0.737816789	0.709965636	0.6999	0.6695	0.305
0.765777192	0.758991982	0.735558994	0.70652921	0.6983	0.6656	0.31
0.763671875	0.754639175	0.733250463	0.702863688	0.6973	0.6624	0.315
0.761515828	0.749140893	0.731119511	0.696678121	0.6955	0.659	0.32
0.758877841	0.744558992	0.728202136	0.6930126	0.6938	0.6566	0.325
0.756493506	0.73997709	0.726071184	0.688659794	0.692	0.6541	0.33
0.754667208	0.734249714	0.723610442	0.686139748	0.6911	0.6509	0.335
0.752054586	0.729209622	0.721149699	0.681328751	0.6898	0.6484	0.34
0.749822443	0.725315006	0.718562115	0.678579611	0.6892	0.6432	0.345
0.747235187	0.721420389	0.716355057	0.672623139	0.6878	0.6403	0.35
0.74464793	0.718442153	0.713894315	0.668499427	0.6856	0.6371	0.355
0.7421875	0.714089347	0.710748624	0.665521191	0.6843	0.6339	0.36
0.739574878	0.710194731	0.708135671	0.66231386	0.6836	0.6299	0.365
0.73731737	0.706758305	0.706030087	0.657961054	0.6826	0.6262	0.37
0.734831575	0.702863688	0.703696187	0.654295533	0.6803	0.624	0.375
0.732016031	0.699198167	0.701057865	0.649255441	0.6794	0.6208	0.38
0.729479505	0.695074456	0.698419544	0.643986254	0.6784	0.6174	0.385
0.726689326	0.69117984	0.695831959	0.639404353	0.6771	0.6145	0.39
0.724127435	0.687056128	0.692889216	0.634364261	0.6749	0.6113	0.395
0.721489448	0.679495991	0.690098683	0.629553265	0.6736	0.6063	0.4
0.718597808	0.676059565	0.68766331	0.624971363	0.6716	0.6041	0.405
0.716035917	0.672623139	0.684974251	0.621764032	0.6697	0.6014	0.41
0.713271104	0.668957617	0.682209087	0.61626575	0.6675	0.5975	0.415
0.71045556	0.663001145	0.679722976	0.611683849	0.6662	0.5928	0.42
0.707310268	0.658419244	0.677033918	0.605269187	0.6651	0.5896	0.425
0.704494724	0.654753723	0.674294122	0.601145475	0.6635	0.5842	0.43
0.701400162	0.649713631	0.671402116	0.594959908	0.6618	0.5794	0.435
0.698483157	0.643757159	0.668104214	0.590148912	0.6602	0.5751	0.44
0.695769075	0.639633448	0.665186839	0.582359679	0.6586	0.5706	0.445
0.692877435	0.635967927	0.662599254	0.576632302	0.6573	0.567	0.45
0.690061891	0.631386025	0.659275984	0.570446735	0.6554	0.5629	0.455
0.687677557	0.627033219	0.656485451	0.565635739	0.6541	0.5584	0.46
0.684887378	0.621993127	0.65384713	0.563573883	0.6527	0.5534	0.465
0.682249391	0.61626575	0.651158071	0.556930126	0.6505	0.5471	0.47
0.678825081	0.610996564	0.64834217	0.550973654	0.6493	0.543	0.475
0.675882711	0.605727377	0.645526269	0.545933562	0.6477	0.5396	0.48
0.672737419	0.60091638	0.64250742	0.540206186	0.6464	0.5353	0.485
0.6694653	0.596105384	0.639640782	0.535853379	0.6444	0.529	0.49
0.665964894	0.589232532	0.636723407	0.532187858	0.6424	0.5256	0.495
0.662844968	0.584421535	0.633806033	0.529438717	0.6397	0.5217	0.5
0.659598214	0.578006873	0.630203709	0.525085911	0.6379	0.5174	0.505
0.656605114	0.572737686	0.626449174	0.521420389	0.6363	0.5131	0.51
0.653738839	0.567239404	0.622643903	0.517525773	0.6341	0.5077	0.515
0.650821834	0.562428408	0.619396738	0.512256586	0.6323	0.5052	0.52
0.64742289	0.559908362	0.616555468	0.50790378	0.6306	0.5023	0.525
0.644379058	0.55486827	0.61302925	0.502863688	0.6287	0.4977	0.53
0.641411323	0.548453608	0.61003577	0.497365407	0.626	0.4932	0.535
0.637809456	0.542268041	0.607219869	0.491408935	0.6239	0.4905	0.54
0.634435877	0.536769759	0.604911337	0.487056128	0.6212	0.4869	0.545
0.631011567	0.530584192	0.601232908	0.482245132	0.6182	0.4848	0.55
0.627384334	0.524627721	0.597935006	0.478579611	0.6161	0.4824	0.555
0.624365869	0.518900344	0.594358051	0.470790378	0.6144	0.4778	0.56
0.620586445	0.513631157	0.591339202	0.465750286	0.6131	0.4719	0.565
0.617238231	0.50744559	0.587838352	0.458877434	0.6108	0.4681	0.57
0.613458807	0.500572738	0.584718029	0.453379152	0.6086	0.4633	0.575
0.609679383	0.495074456	0.581394759	0.449255441	0.6054	0.4602	0.58
0.606077516	0.49209622	0.577285066	0.443986254	0.6036	0.4563	0.585
0.60300832	0.488201604	0.573632005	0.438717068	0.6014	0.4534	0.59
0.599406453	0.483390607	0.570105787	0.434364261	0.5992	0.4491	0.595
0.59621043	0.477434135	0.566300515	0.428407789	0.5961	0.4428	0.6
0.592456372	0.471935853	0.562368401	0.422451317	0.5936	0.4376	0.605
0.588930601	0.466437572	0.558689972	0.41626575	0.5902	0.4337	0.61
0.585607752	0.4604811	0.555087648	0.411454754	0.5872	0.4285	0.615
0.581853693	0.455670103	0.551815115	0.406185567	0.5843	0.4258	0.62
0.578023539	0.450630011	0.548339633	0.399312715	0.5819	0.4206	0.625
0.574396307	0.445819015	0.544128466	0.391981672	0.5787	0.4149	0.63
0.570033482	0.439404353	0.5403993	0.38510882	0.5747	0.4088	0.635
0.566076502	0.431844215	0.535782237	0.380297824	0.5708	0.4043	0.64
0.562094156	0.427262314	0.53139349	0.375257732	0.5677	0.3982	0.645
0.557655235	0.422222222	0.527334534	0.371134021	0.5635	0.3941	0.65
0.552886567	0.417182131	0.523377052	0.366781214	0.5605	0.3871	0.655
0.548270089	0.412142039	0.518658515	0.360137457	0.5573	0.3812	0.66
0.543755073	0.406872852	0.514751769	0.35486827	0.554	0.376	0.665
0.539341518	0.399312715	0.510185444	0.350286369	0.5491	0.3692	0.67
0.534572849	0.395189003	0.505466907	0.346162658	0.5453	0.3638	0.675
0.529956372	0.389232532	0.501281108	0.341580756	0.5415	0.3581	0.68
0.525314529	0.38373425	0.496613308	0.337915235	0.5373	0.3536	0.685
0.520698052	0.379839633	0.492021614	0.331271478	0.533	0.3484	0.69
0.515396713	0.375028637	0.487632867	0.325544101	0.5288	0.3452	0.695
0.510070008	0.369530355	0.483523174	0.318671249	0.5242	0.3385	0.7
0.505529627	0.364719359	0.479083691	0.312943872	0.5198	0.3337	0.705
0.501648742	0.358991982	0.473959258	0.307674685	0.5151	0.3287	0.71
0.496905438	0.352348225	0.469773459	0.302176403	0.5101	0.3235	0.715
0.492086039	0.347308133	0.465131028	0.297136312	0.5049	0.3179	0.72
0.487215909	0.341122566	0.459981227	0.293241695	0.4999	0.3129	0.725
0.48191457	0.335624284	0.455389533	0.288201604	0.4961	0.3081	0.73
0.476232752	0.329896907	0.45011289	0.282245132	0.4916	0.3034	0.735
0.470829951	0.324398625	0.444684036	0.277434135	0.4858	0.2982	0.74
0.464234984	0.317296678	0.438874654	0.271935853	0.4815	0.293	0.745
0.458832183	0.309507446	0.433242852	0.265063001	0.4763	0.2889	0.75
0.453809862	0.302176403	0.427687156	0.257502864	0.4691	0.2851	0.755
0.448229505	0.296678121	0.421903143	0.251775487	0.4641	0.2805	0.76
0.4429028	0.288888889	0.416829448	0.24513173	0.4586	0.2765	0.765
0.437550731	0.280412371	0.410994698	0.238946163	0.4524	0.269	0.77
0.431792817	0.274914089	0.405109211	0.231386025	0.4448	0.2615	0.775
0.426110998	0.267812142	0.398564144	0.227720504	0.4386	0.2541	0.78
0.419744318	0.2604811	0.39113118	0.224284078	0.4324	0.2482	0.785
0.413301542	0.254753723	0.385118851	0.218098511	0.4257	0.2412	0.79
0.407061688	0.24467354	0.37847231	0.212142039	0.4188	0.2346	0.795
0.399705763	0.238946163	0.371572085	0.206872852	0.4114	0.2283	0.8
0.393237622	0.231386025	0.365001649	0.200229095	0.404	0.221	0.805
0.385196834	0.222680412	0.358583424	0.195418099	0.3949	0.2152	0.81
0.376877029	0.216953036	0.351277303	0.189919817	0.3862	0.2072	0.815
0.368886972	0.210538373	0.343818971	0.18465063	0.3766	0.1995	0.82
0.361175933	0.202520046	0.336741165	0.179152348	0.3672	0.1941	0.825
0.354048295	0.193814433	0.329358939	0.171134021	0.3585	0.1846	0.83
0.345652394	0.18510882	0.322915345	0.164261168	0.3483	0.176	0.835
0.336140422	0.176632302	0.314366169	0.156471936	0.336	0.1686	0.84
0.327465503	0.168155785	0.305588676	0.149369989	0.3247	0.1561	0.845
0.317319399	0.161512027	0.296557498	0.143184422	0.3139	0.1482	0.85
0.3070972	0.15532646	0.287551688	0.134249714	0.304	0.138	0.855
0.296316964	0.147766323	0.278444405	0.126460481	0.2918	0.1271	0.86
0.286272321	0.140435281	0.269438596	0.116838488	0.281	0.1152	0.865
0.275568182	0.131729668	0.259722469	0.107674685	0.2672	0.1038	0.87
0.265193791	0.123024055	0.248763287	0.100801833	0.2542	0.0941	0.875
0.253728693	0.110882016	0.238869581	0.0930126	0.2423	0.0835	0.88
0.243049919	0.099885452	0.228189452	0.084765178	0.2287	0.0722	0.885
0.231610187	0.09163803	0.216367741	0.076059565	0.2154	0.0611	0.89
0.218826096	0.082016037	0.204343083	0.071477663	0.2001	0.0516	0.895
0.204875203	0.073539519	0.193079479	0.06231386	0.1865	0.0459	0.9
0.191862825	0.064375716	0.181689033	0.054295533	0.1725	0.0396	0.905
0.179307021	0.056357388	0.168395951	0.046735395	0.1578	0.0335	0.91
0.16604099	0.048568156	0.156016134	0.040091638	0.1442	0.0247	0.915
0.151836445	0.037800687	0.144676425	0.032302405	0.1307	0.0192	0.92
0.13864651	0.032760596	0.132296608	0.027949599	0.119	0.0152	0.925
0.123883929	0.025200458	0.119815317	0.023825888	0.1075	0.0104	0.93
0.109552557	0.020618557	0.105989497	0.019702176	0.0962	0.0081	0.935
0.09712358	0.014662085	0.093051574	0.01626575	0.0847	0.0057	0.94
0.082969765	0.010309278	0.081686496	0.011683849	0.0738	0.0029	0.945
0.072367086	0.007331042	0.072046475	0.007560137	0.0632	0.002	0.95
0.061840503	0.005040092	0.061214135	0.004810997	0.054	0.0007	0.955
0.051542208	0.001832761	0.052411274	0.001832761	0.0455	0	0.96
0.042943385	0.00137457	0.043177148	0.00091638	0.0382	0	0.965
0.03467431	0.000687285	0.035997869	0.000229095	0.0305	0	0.97
0.027572037	0	0.028843958	0	0.024	0	0.975
0.020342938	0	0.021309521	0	0.0177	0	0.98
0.013900162	0	0.014561506	0	0.011	0	0.985
0.007863231	0	0.00816865	0	0.006	0	0.99
0.002435065	0	0.002765164	0	0.0014	0	0.995

==> figures/figure4_final.txt <==
PPO_overall	PPO_singulars	PPO_plurals	PPO_things	PPO_stuff	IoU
1.0	1.0	1.0	1.0	1.0	0
0.924334030366397	0.918973581089622	0.93806670984456	0.909224778297719	0.958696137530699	0.005
0.919947267933449	0.915054986727342	0.932480569948187	0.904741647305213	0.954528540596859	0.01
0.916469679061733	0.912179244090507	0.927461139896373	0.901502012500409	0.950509786410657	0.015
0.91390126375125	0.910251548476805	0.923251295336788	0.898687784286135	0.948500409317556	0.02
0.911628329848168	0.908513462267728	0.919608160621762	0.896528027749599	0.945970082607725	0.025
0.908718974452223	0.905922133737833	0.915884067357513	0.894008311790307	0.942174592542978	0.03
0.906923356668788	0.904500063203135	0.913131476683938	0.892241238260414	0.940314058197514	0.035
0.904786798799891	0.902667172291746	0.910216968911917	0.890114205307765	0.938155838356776	0.04
0.903082098372579	0.901434711161674	0.907302461139896	0.888216237442325	0.936890675001861	0.045
0.901081916537867	0.899728226520035	0.904549870466321	0.886383716744658	0.934509191039667	0.05
0.899081734703155	0.898242952850461	0.901230569948187	0.88445302529533	0.932350971198928	0.055
0.897536139649059	0.896884085450638	0.899206606217617	0.88298046402042	0.930639279601102	0.06
0.895763251204655	0.895620022753129	0.89613018134715	0.881115219738866	0.929076430750912	0.065
0.894058550777343	0.894039944381241	0.89410621761658	0.879675382047842	0.926769368162536	0.07
0.892240203654878	0.892491467576792	0.891596502590674	0.87810465002127	0.924387884200342	0.075
0.891126466042367	0.891701428390848	0.889653497409326	0.876992048169116	0.923271563593064	0.08
0.889399036276025	0.890374162558463	0.886900906735751	0.875290421806996	0.921485450621419	0.085
0.888035275934176	0.889362912400455	0.884634067357513	0.873883307699859	0.920220287266503	0.09
0.886557868897173	0.888383263809885	0.881881476683938	0.872378022841062	0.91880628116395	0.095
0.884671333757614	0.886834787005436	0.879128886010363	0.870447331391734	0.917020168192305	0.1
0.883103009364488	0.885697130577677	0.87645725388601	0.868876599365163	0.915457319342115	0.105
0.881966542412947	0.884717481987107	0.874919041450777	0.867927615432442	0.913894470491925	0.11
0.880534594054005	0.883864239666288	0.872004533678757	0.866356883405871	0.912778149884647	0.115
0.879125375034094	0.883074200480344	0.869009067357513	0.864818874963186	0.911661829277369	0.12
0.877829802709337	0.882062950322336	0.866985103626943	0.863313590104388	0.910843194165364	0.125
0.876193290299118	0.880640879787638	0.864799222797927	0.861841028829477	0.908833817072263	0.13
0.874897717974361	0.879756035899381	0.862451424870466	0.860499361890114	0.907643075091166	0.135
0.873511228293481	0.878491973201871	0.860751295336788	0.859157694950751	0.906154647614795	0.14
0.872147467951632	0.877543926178738	0.858322538860104	0.857619686508066	0.905187169755154	0.145
0.870329120829166	0.876248261913791	0.855165155440415	0.855852612978173	0.903252214035871	0.15
0.86876079643604	0.875205410188345	0.852250647668394	0.854118263032167	0.902061472054774	0.155
0.866987907991636	0.873909745923398	0.84925518134715	0.852318465918387	0.900349780456947	0.16
0.865465042276571	0.872866894197952	0.846502590673575	0.850584115972381	0.899307881223487	0.165
0.864214928629876	0.872076855012009	0.844073834196891	0.849111554697471	0.898563667485302	0.17
0.863101191017365	0.871381620528378	0.841887953367876	0.847900782093655	0.897670610999479	0.175
0.861510137285208	0.87037037037037	0.838811528497409	0.846035537812101	0.896703133139838	0.18
0.860010000909174	0.869295917077487	0.83622085492228	0.844268464282208	0.895810076654015	0.185
0.858350759159924	0.868158260649728	0.833225388601036	0.842534114336202	0.894321649177644	0.19
0.856805164105828	0.866641385412717	0.83160621761658	0.8412906181485	0.892089007963087	0.195
0.855009546322393	0.865219314878018	0.828853626943005	0.839392650283059	0.890526159112897	0.2
0.853123011182835	0.863765642775882	0.825858160621762	0.837461958833731	0.888740046141252	0.205
0.851281934721338	0.862343572241183	0.822943652849741	0.835629438136065	0.886879511795788	0.21
0.849781798345304	0.8612691189483	0.820352979274611	0.834058706109493	0.885539927067054	0.215
0.848372579325393	0.86028947035773	0.817843264248705	0.832455250499035	0.884572449207412	0.22
0.846645149559051	0.859215017064846	0.814443005181347	0.830622729801368	0.883084021731041	0.225
0.845031366487863	0.857982555934774	0.811852331606218	0.828724761935927	0.8821165438714	0.23
0.843349395399582	0.856528883832638	0.809585492227979	0.827023135573808	0.880479273647392	0.235
0.84191744704064	0.855644039944381	0.806751943005181	0.825386956379463	0.87951179578775	0.24
0.840371851986544	0.854759196056124	0.80351360103627	0.823390817762361	0.87899084617102	0.245
0.838644422220202	0.853589938060928	0.80035621761658	0.821460126313034	0.877725682816105	0.25
0.836735157741613	0.852389078498294	0.796632124352332	0.81916947544095	0.876683783582645	0.255
0.834939539958178	0.851188218935659	0.793312823834197	0.817140613239962	0.875418620227729	0.26
0.833121192835712	0.849860953103274	0.790236398963731	0.815144474622861	0.874004614125177	0.265
0.831871079189017	0.848944507647579	0.788131476683938	0.813835531267384	0.872888293517898	0.27
0.830302754795891	0.847490835545443	0.786269430051814	0.812330246408587	0.871176601920071	0.275
0.828461678334394	0.845942358740994	0.783678756476684	0.810301384207599	0.869762595817519	0.28
0.826847895263206	0.844678296043484	0.781169041450777	0.80869792859714	0.86812532559351	0.285
0.825325029548141	0.843667045885476	0.778335492227979	0.806996302235021	0.867009004986232	0.29
0.823347577052459	0.842181772215902	0.775097150259067	0.804803822114598	0.865520577509861	0.295
0.821461041912901	0.840696498546328	0.772182642487047	0.802938577833044	0.863585621790578	0.3
0.819347213383035	0.839021615472127	0.768944300518135	0.800680650544848	0.861799508818933	0.305
0.817597054277662	0.837694349639742	0.766110751295337	0.798717235511633	0.860534345464017	0.31
0.815642331121011	0.836303880672481	0.762710492227979	0.796492031807324	0.859194760735283	0.315
0.813369397217929	0.834534192895968	0.759148316062176	0.794005039431919	0.857408647763638	0.32
0.81146013273934	0.833175325496145	0.755829015544042	0.792172518734252	0.855324849296718	0.325
0.809982725702337	0.832037669068386	0.75348121761658	0.790405445204359	0.854506214184714	0.33
0.808323483953087	0.831089622045254	0.75	0.788409306587257	0.853613157698891	0.335
0.806527866169652	0.829825559347744	0.746842616580311	0.786184102882948	0.852794522586887	0.34
0.804754977725248	0.828498293515358	0.74392810880829	0.784187964265846	0.851529359231971	0.345
0.80286844258569	0.827171027682973	0.740608808290155	0.782159102064858	0.849966510381782	0.35
0.801050095463224	0.825685754013399	0.737937176165803	0.780326581367191	0.848180397410136	0.355
0.799095372306573	0.82454809758564	0.733889248704663	0.778068654078995	0.846915234055221	0.36
0.79677697972543	0.822904816078878	0.729841321243523	0.775679832455251	0.844757014214482	0.365
0.794617692517502	0.821198331437239	0.726522020725389	0.773454628750941	0.842747637121381	0.37
0.792526593326666	0.819618253065352	0.723121761658031	0.771098530711084	0.84125920964501	0.375
0.790253659423584	0.817880166856276	0.719478626943005	0.768840603422887	0.838952147056635	0.38
0.788071642876625	0.816173682214638	0.716078367875648	0.766517228966916	0.837091612711171	0.385
0.786230566415129	0.814562002275313	0.713649611398964	0.764455643182041	0.835752027982437	0.39
0.784094008546232	0.81291872076855	0.710249352331606	0.762132268726071	0.83404033638461	0.395
0.782048368033458	0.811401845531538	0.706849093264249	0.759874341437874	0.83247748753442	0.4
0.779684516774252	0.809663759322462	0.702882124352332	0.757158283975261	0.83091463868423	0.405
0.77768433493954	0.808146884085451	0.69964378238342	0.755129421774273	0.828979682964948	0.41
0.775729611782889	0.806724813550752	0.696324481865285	0.753002388821624	0.827416834114758	0.415
0.773661241931085	0.805049930476552	0.693248056994819	0.750646290781766	0.826002828012205	0.42
0.771797436130557	0.803501453672102	0.690576424870466	0.748748322916326	0.82421671504056	0.425
0.76938812619329	0.801763367463026	0.686447538860104	0.746130436205373	0.822281759321277	0.43
0.767387944358578	0.80002528125395	0.683775906735751	0.744232468339933	0.82004911810672	0.435
0.765024093099373	0.798192390342561	0.680051813471503	0.741745475964528	0.817965319639801	0.44
0.763046640603691	0.796580710403236	0.677137305699482	0.739880231682974	0.815732678425244	0.445
0.76079643603964	0.794779421059285	0.673737046632124	0.737425962891456	0.813946565453598	0.45
0.758432584780435	0.793072936417646	0.669689119170985	0.73474262901273	0.81230929522959	0.455
0.755909628148013	0.790829225129566	0.666450777202073	0.732255636637325	0.80970454714594	0.46
0.753341212837531	0.788775123246113	0.662564766839378	0.729670473510259	0.807174220436109	0.465
0.750954632239295	0.786689419795222	0.659407383419689	0.727314375470402	0.804718315100097	0.47
0.748636239658151	0.785109341423335	0.655197538860104	0.724500147256127	0.803527573119	0.475
0.746090553686699	0.783244848944508	0.650906735751295	0.721816813377401	0.801294931904443	0.48
0.743544867715247	0.781127543926179	0.64726360103627	0.719329821001996	0.798615762446975	0.485
0.74113555777798	0.779105043610163	0.643863341968912	0.717006446546026	0.796011014363325	0.49
0.73836257841622	0.77705094172671	0.639248704663213	0.71399587682843	0.793778373148768	0.495
0.73558959905446	0.774965238275819	0.634715025906736	0.711116201446382	0.791248046438937	0.5
0.733225747795254	0.772753128555176	0.631962435233161	0.708825550574299	0.788717719729106	0.505
0.730566415128648	0.770477815699659	0.628319300518135	0.706076769527799	0.786261814393094	0.51
0.728020729157196	0.768518518518519	0.624271373056995	0.703753395071828	0.783210538066533	0.515
0.725952359305391	0.766906838579194	0.621033031088083	0.70172453287084	0.781052318225795	0.52
0.72313392126557	0.765042346100367	0.615770725388601	0.698746686737132	0.778596412889782	0.525
0.720883716701518	0.763525470863355	0.611641839378238	0.696063352858405	0.777331249534866	0.53
0.717633421220111	0.76064972822652	0.607431994818653	0.692823718053601	0.77405670908685	0.535
0.715087735248659	0.75840601693844	0.604112694300518	0.690205831342649	0.771675225124656	0.54
0.712746613328484	0.756509922892175	0.600631476683938	0.688144245557774	0.768698370171913	0.545
0.710041821983817	0.754076602199469	0.59723121761658	0.685657253182369	0.765498251097715	0.55
0.706996090553687	0.751485273669574	0.593021373056995	0.68267940704866	0.762298132023517	0.555
0.704427675243204	0.749241562381494	0.589621113989637	0.680257861841029	0.759395698444593	0.56
0.70183653059369	0.746713436986475	0.586868523316062	0.67813082888838	0.755749051127484	0.565
0.699018092553869	0.744406522563519	0.582739637305699	0.675283877090219	0.752995460296197	0.57
0.69629057187017	0.742099608140564	0.578934585492228	0.672436925292058	0.750539554960185	0.575
0.693699427220657	0.74004550625711	0.574967616580311	0.670113550836088	0.747339435885987	0.58
0.691131011910174	0.73808620907597	0.570838730569948	0.667462940541248	0.744957951923793	0.585
0.687812528411674	0.734799646062445	0.567438471502591	0.664321476488105	0.741236883232865	0.59
0.684516774252205	0.731607887751232	0.563876295336788	0.661572695441605	0.736697179429932	0.595
0.680811891990181	0.728163316900518	0.559504533678757	0.658103995549593	0.732455161122274	0.6
0.677629784525866	0.725571988370623	0.554808937823834	0.655027978664223	0.729031777926621	0.605
0.67412946631512	0.722348628491973	0.550599093264249	0.651919238194967	0.724640916871326	0.61
0.670674606782435	0.719093667045886	0.546632124352332	0.648548709054616	0.720994269554216	0.615
0.667856168742613	0.716881557325243	0.542260362694301	0.645669033672568	0.718315100096748	0.62
0.664787707973452	0.714069017823284	0.538536269430052	0.642723911122746	0.714966138274913	0.625
0.661537412492045	0.710687650107445	0.535621761658031	0.640138747995681	0.710203170350525	0.63
0.657696154195836	0.707495891796233	0.530116580310881	0.636342812264799	0.706258837538141	0.635
0.654377670697336	0.704367336619896	0.526311528497409	0.633005006708335	0.702984297090124	0.64
0.651059187198836	0.701175578308684	0.522668393782383	0.629601753984096	0.699858599389745	0.645
0.647422492953905	0.698110226267223	0.517568005181347	0.625805818253215	0.696584058941728	0.65
0.643922174743159	0.694760460118822	0.513681994818653	0.622500736280637	0.692639726129344	0.655
0.639899081734703	0.691252686133232	0.508338730569948	0.618639353381982	0.688248865074049	0.66
0.635853259387217	0.687586904310454	0.503319300518135	0.614614352563893	0.684155689514028	0.665
0.631057368851714	0.683352294273796	0.497085492227979	0.610000327235839	0.678946193346729	0.67
0.626897899809074	0.67965491088358	0.491742227979275	0.606040773585523	0.674332068169978	0.675
0.623033912173834	0.676052332195677	0.487208549222798	0.602441179357963	0.669866785740865	0.68
0.618738067097009	0.671849323726457	0.482674870466321	0.5983507313721	0.665103817816477	0.685
0.614305845985999	0.668120338768803	0.476441062176166	0.594194836218463	0.660043164396815	0.69
0.610305482316574	0.664264947541398	0.472069300518135	0.590497071239242	0.655354617846246	0.695
0.606668788071643	0.660757173555808	0.468102331606218	0.587093818515004	0.651187020912406	0.7
0.602077461587417	0.656490961951713	0.46267810880829	0.58247979318695	0.646647317109474	0.705
0.597781616510592	0.652698773859183	0.457091968911917	0.578323898033313	0.642033191932723	0.71
0.59330393672152	0.64868537479459	0.451424870466321	0.574168002879675	0.636823695765424	0.715
0.589030820983726	0.64489318670206	0.445919689119171	0.569979384142151	0.63235841333631	0.72
0.584371306482408	0.640468967260776	0.440657383419689	0.56575804182074	0.6267023889261	0.725
0.580075461405582	0.636202755656681	0.436285621761658	0.562027553257633	0.621120785889708	0.73
0.574824984089463	0.631430918973581	0.429808937823834	0.556464543996859	0.616581082086775	0.735
0.569597236112374	0.626785488560233	0.423089378238342	0.551065152655519	0.611743692788569	0.74
0.564437676152378	0.621855644039944	0.417341321243523	0.546320232991917	0.605641140135447	0.745
0.55923265751432	0.616546580710403	0.412402849740933	0.541346248241107	0.599910694351418	0.75
0.553777616146922	0.611679939324991	0.405440414507772	0.53581596256422	0.5946267768103	0.755
0.54845895081371	0.606528883832638	0.399692357512953	0.53041657122288	0.589491702016819	0.76
0.543481225565961	0.601757047149539	0.394187176165803	0.525213521384862	0.585026419587706	0.765
0.537162469315392	0.59515231955505	0.38860103626943	0.519126934781897	0.578179653196398	0.77
0.530957359759978	0.588895209202377	0.38252914507772	0.512844006675611	0.572151521917095	0.775
0.524184016728794	0.581626848691695	0.37702396373057	0.506495631401551	0.564411699039964	0.78
0.517774343122102	0.575022121097206	0.371113989637306	0.500310874046926	0.557490511274838	0.785
0.510273661241931	0.567469346479585	0.363746761658031	0.492915344088485	0.549750688397708	0.79
0.503750340940085	0.561022626722285	0.357027202072539	0.486763310317746	0.54238297238967	0.795
0.496090553686699	0.552648211351283	0.351198186528497	0.479924081285382	0.532857036540895	0.8
0.48836257841622	0.544242194412843	0.34520725388601	0.472953957917471	0.523405522065937	0.805
0.481089189926357	0.537163443306788	0.337435233160622	0.465852940214012	0.515740120562626	0.81
0.474884080370943	0.530843129819239	0.331525259067358	0.459570012107726	0.509711989283322	0.815
0.46788344394945	0.523795980280622	0.32464378238342	0.452043587813737	0.503907122125474	0.82
0.459041731066461	0.51485273669574	0.316062176165803	0.442880984325403	0.495795192379251	0.825
0.449018092553869	0.50420300846922	0.307642487046632	0.431165941293891	0.489618218352311	0.83
0.440267297027002	0.495196561749463	0.299546632124352	0.422166955724991	0.481431867232269	0.835
0.430016365124102	0.484736442927569	0.289831606217617	0.411302725874538	0.47257572374786	0.84
0.418219838167106	0.472727847301226	0.278578367875648	0.398311463071436	0.463496316141996	0.845
0.40753704882262	0.461414486158513	0.269511010362694	0.386530972872149	0.455309965021954	0.85
0.395967815255932	0.449089874857793	0.259876943005181	0.374128734579011	0.445635186425541	0.855
0.384648604418584	0.436954872961699	0.250647668393782	0.361628325534213	0.437002307062588	0.86
0.372988453495772	0.424946277335356	0.23988018134715	0.348800680650545	0.427997320830543	0.865
0.360850986453314	0.412432056630009	0.228707901554404	0.336071206518538	0.417206221626851	0.87
0.349645422311119	0.399791429654911	0.221178756476684	0.324945187996989	0.405819751432611	0.875
0.336598781707428	0.386645177600809	0.208387305699482	0.311332177100036	0.394061174369279	0.88
0.322642967542504	0.371729237770193	0.196891191709845	0.296704735102588	0.381632804941579	0.885
0.307800709155378	0.355264821135128	0.186204663212435	0.280572008246343	0.36972538513061	0.89
0.293776706973361	0.339874857792947	0.175680051813472	0.265290094571157	0.358562179057825	0.895
0.279207200654605	0.324074074074074	0.164264896373057	0.249779115808763	0.346133809630126	0.9
0.262614783162106	0.30577676652762	0.152040155440415	0.231519355999869	0.333333333333333	0.905
0.246658787162469	0.288775123246113	0.138762953367876	0.214339474459243	0.320160750167448	0.91
0.229770888262569	0.270383010997345	0.125728626943005	0.196570568408652	0.305276475403736	0.915
0.213337576143286	0.251674883074201	0.115123056994819	0.178998003861383	0.291434099873484	0.92
0.195085916901537	0.231607887751232	0.101522020725389	0.16041100821362	0.273945077026122	0.925
0.175743249386308	0.209233978005309	0.0899449481865285	0.139598808861547	0.257944481655131	0.93
0.156059641785617	0.186733661989635	0.0774773316062176	0.118328479335057	0.241869464910322	0.935
0.139285389580871	0.16774111995955	0.0663860103626943	0.100526849700579	0.227431718389521	0.94
0.122442949359033	0.147895335608646	0.0572376943005181	0.0835433096632743	0.210910173401801	0.945
0.104964087644331	0.126311465048666	0.0502752590673575	0.066363428122648	0.192751358190072	0.95
0.0897127011546504	0.108867399823031	0.0406411917098446	0.0514741974541052	0.176676341445263	0.955
0.0740521865624148	0.0896220452534446	0.0341645077720207	0.0376321214699434	0.156880256009526	0.96
0.061710155468679	0.0749273163948932	0.0278497409326425	0.0287313066527046	0.136712063704696	0.965
0.0489589962723884	0.0596953608899001	0.0214540155440415	0.020484963513204	0.113715859194761	0.97
0.0375488680789163	0.0456642649475414	0.0167584196891192	0.0128276448836677	0.0937709310113865	0.975
0.0272524774979544	0.0329288332701302	0.0127104922279793	0.00719918845511961	0.0728585249683709	0.98
0.0173879443585781	0.0209202376437871	0.00833873056994819	0.00376321214699434	0.0483738929820645	0.985
0.0106373306664242	0.0132094551889774	0.0040479274611399	0.00170162636211918	0.0309592915085212	0.99
0.00359123556686972	0.00451902414359752	0.00121437823834197	0.000490853758303609	0.0106422564560542	0.995

==> figures/ppotd_new.txt <==
PPO_overall	PPO_singulars	PPO_plurals	PPO_things	PPO_stuff	IoU
1.0 1.0 1.0 1.0 1.0 0.0 
0.9242885716883353 0.9189871500340815 0.9721778791334094 0.8986346387074058 0.9598589639273122 0.005 
0.9199927266115101 0.9146449218651385 0.9683010262257696 0.8943312076992292 0.9555736371033361 0.01 
0.9164696790617329 0.910959077024059 0.966248574686431 0.8913188059935058 0.9513425549227014 0.015 
0.9136966996999727 0.9081063340991139 0.9641961231470924 0.8885411368882281 0.9485760781122864 0.02 
0.9115374124920448 0.9059352200146424 0.9621436716077537 0.8867415202848089 0.9459180905885544 0.025 
0.9086735157741613 0.9030824770896974 0.9591790193842645 0.8840812174797543 0.9427719012747491 0.03 
0.9067642512955724 0.9012648001817677 0.956442417331813 0.8823207229764094 0.9406563601844318 0.035 
0.9046276934266752 0.8991441771225165 0.9541619156214367 0.8801690074723211 0.9385408190941145 0.04 
0.9028320756432403 0.8974274822650274 0.9516533637400229 0.8782520245686789 0.9369134797938704 0.045 
0.9009455405036821 0.895660296382318 0.9486887115165337 0.8764915300653339 0.9348521833468945 0.05 
0.8988089826347849 0.8936154098608973 0.9457240592930445 0.8745354250616173 0.9324654190398698 0.055 
0.8972406582416583 0.8921259246168993 0.9434435575826682 0.8728531747584211 0.9310550583129916 0.06 
0.8955359578143468 0.8905859483476812 0.9402508551881414 0.8709753139548531 0.9295904529427719 0.065 
0.8939903627602509 0.889045972078463 0.938654503990878 0.8696060404522514 0.9278003797125034 0.07 
0.8920356396036003 0.8871273131200929 0.9363740022805017 0.8677281796486835 0.9257390832655276 0.075 
0.8909673606691517 0.8860922471030774 0.935005701254276 0.8666327608466022 0.9247084350420396 0.08 
0.8891944722247477 0.8844512887834187 0.9320410490307868 0.8648722663432573 0.9229183618117711 0.085 
0.887762523865806 0.8832142586655222 0.9288483466362599 0.8632291381401354 0.9217792243016002 0.09 
0.8863760341849259 0.8818762464971851 0.927023945267959 0.8615860099370134 0.9207485760781123 0.095 
0.8845349577234294 0.8800080785640353 0.9254275940706955 0.8597863933335942 0.9188500135611608 0.1 
0.8828529866351487 0.8783671202443766 0.9233751425313569 0.8580650209303236 0.9172226742609167 0.105 
0.8817165196836076 0.877306808714751 0.9215507411630559 0.8570478463283909 0.9159208028207214 0.11 
0.8802163833075735 0.8760445330842442 0.9179019384264538 0.8554829623254177 0.9145104420938432 0.115 
0.8788980816437858 0.8748832395041781 0.9151653363740023 0.8541528109228903 0.9132085706536479 0.12 
0.8776479679970907 0.8736462093862816 0.9137970353477766 0.8526661711200657 0.912286411716843 0.125 
0.8759205382307482 0.8720809876044533 0.9106043329532497 0.8509839208168695 0.9104963384865744 0.13 
0.8746931539230839 0.8708187119739467 0.9096921322690992 0.8496146473142678 0.9094656902630865 0.135 
0.873283934903173 0.8694049632677792 0.9083238312428734 0.8482844959117405 0.9079468402495253 0.14 
0.8719429039003546 0.8681679331498826 0.9060433295324971 0.8468369782089903 0.906753458096013 0.145 
0.8700790980998273 0.8665269748302239 0.9021664766248575 0.845037361605571 0.9048006509357202 0.15 
0.8684198563505773 0.8649365075357855 0.8998859749144812 0.843394233402449 0.9031190669921345 0.155 
0.8668060732793891 0.8635732498548383 0.8960091220068415 0.8417119830992528 0.9016002169785734 0.16 
0.8653059369033549 0.8622352376865012 0.8930444697833524 0.8401079769962052 0.9002441008950366 0.165 
0.864010364578598 0.8610739441064351 0.8905359179019384 0.8385430929932319 0.8993219419582317 0.17 
0.8628511682880262 0.8600641236020298 0.8880273660205246 0.8371346973905559 0.8985082723081096 0.17500000000000002 
0.8613737612510228 0.8586503748958623 0.8859749144811858 0.835491569187434 0.8972606455112557 0.18 
0.8597827075188653 0.8573123627275252 0.8820980615735462 0.8336919525840147 0.8959587740710605 0.185 
0.8581916537867079 0.8558733685087476 0.879133409350057 0.8319314580806698 0.8946026579875237 0.19 
0.8566233293935812 0.8543586377521396 0.8770809578107184 0.8304839403779195 0.8928668294005967 0.195 
0.8550095463223929 0.8529701345585822 0.8734321550741163 0.8287234458745746 0.8914564686737184 0.2 
0.8531684698608965 0.8511524576506526 0.8713797035347777 0.8269238292711553 0.889557906156767 0.20500000000000002 
0.8513728520774616 0.8495367448436041 0.8679589509692133 0.8250459684675874 0.8878763222131815 0.21 
0.8498045276843349 0.8481482416500467 0.8647662485746864 0.8230898634638707 0.8868456739896935 0.215 
0.848395308664424 0.8468354749943198 0.8624857468643101 0.8215249794608974 0.8856522918361812 0.22 
0.84662242022002 0.8451945166746611 0.8595210946408209 0.8196471186573295 0.884024952535937 0.225 
0.8449177197927085 0.843679785918053 0.8561003420752565 0.8174954031532413 0.8829400596691077 0.23 
0.8433493953995818 0.8420893186236147 0.8547320410490308 0.8158913970501936 0.8814212096555465 0.23500000000000001 
0.8418265296845168 0.8407765519678877 0.8513112884834664 0.8141309025468487 0.8802278275020342 0.24 
0.8402582052913902 0.8394890308247709 0.8472063854047891 0.8119009428426118 0.8795768917819365 0.245 
0.8385989635421401 0.8379743000681629 0.8442417331812999 0.8101013262391925 0.8781122864117168 0.25 
0.8367806164196745 0.8366110423872156 0.8383124287343215 0.807675756034584 0.8771358828315704 0.255 
0.8348713519410855 0.8348691020171165 0.8348916761687571 0.8057196510308673 0.8752915649579605 0.26 
0.8331893808528048 0.8333543712605085 0.8316989737742303 0.8039591565275224 0.8737184703010578 0.265 
0.831757432493863 0.8320920956300017 0.8287343215507411 0.8025116388247722 0.8723081095741796 0.27 
0.8301891081007364 0.8305773648733937 0.8266818700114025 0.8009467548217988 0.8707350149172769 0.275 
0.8282798436221475 0.8288101789906844 0.8234891676168757 0.7988732835178592 0.8690534309736914 0.28 
0.8268024365851441 0.8274469213097372 0.8209806157354618 0.7972301553147373 0.8678058041768375 0.28500000000000003 
0.8251886535139558 0.8260331726035697 0.8175598631698974 0.7955087829114666 0.8663411988066179 0.29 
0.8233021183743977 0.8242659867208604 0.8145952109464082 0.7935135558076758 0.8646053702196909 0.295 
0.8214610419129011 0.8227765014768625 0.8095781071835804 0.7915183287038848 0.8629780309194467 0.3 
0.8193699427220656 0.8210598066193734 0.8041049030786773 0.7893274910997222 0.8610252237591538 0.305 
0.8175970542776616 0.8194440938123249 0.8009122006841505 0.7874496302961543 0.8593978844589096 0.31 
0.815642331121011 0.8177273989548358 0.7968072976054732 0.785297914792066 0.8577163005153241 0.315 
0.8133921265569597 0.8158339855090757 0.7913340935005702 0.7827549782872345 0.8558719826417142 0.32 
0.8112782980270934 0.8139153265507056 0.7874572405929304 0.7805250185829975 0.8539191754814212 0.325 
0.8098236203291208 0.8126025598949786 0.7847206385404789 0.7786080356793552 0.8531055058312992 0.33 
0.8083007546140558 0.8114160208023024 0.7801596351197263 0.776691052775713 0.8521291022511527 0.335 
0.8063914901354668 0.809825553507864 0.7753705815279361 0.7742263604710301 0.8509899647409819 0.34 
0.8048004364033093 0.8084875413395269 0.7714937286202964 0.7723876217675365 0.849742337944128 0.34500000000000003 
0.8029366306027821 0.8067708464820378 0.7683010262257697 0.7703141504635969 0.8481692432872254 0.35000000000000003 
0.801163742158378 0.8052308702128197 0.76442417331813 0.7685927780603263 0.8463249254136154 0.355 
0.7990499136285116 0.8033374567670597 0.7603192702394527 0.7661672078557177 0.8446433414700298 0.36 
0.7965496863351214 0.8011158516573679 0.7553021664766248 0.7637807597511834 0.8419853539462978 0.365 
0.7945267751613783 0.7992981747494383 0.7514253135689852 0.7616681663471695 0.8400867914293464 0.37 
0.7924811346486044 0.7974300068162884 0.7477765108323832 0.7595555729431556 0.8381339842690534 0.375 
0.7901400127284298 0.7953598747822574 0.7429874572405929 0.75724736903877 0.8357472199620287 0.38 
0.7880261841985635 0.7934412158238873 0.7391106043329533 0.754782676734087 0.8341198806617847 0.385 
0.786185107737067 0.791699275453788 0.7363740022805018 0.7526700833300731 0.8326552752915649 0.39 
0.7839349031730157 0.789603897907147 0.7327251995438997 0.7503227573256133 0.8305397342012476 0.395 
0.782002909355396 0.7877357299739971 0.7302166476624857 0.7480927976213764 0.8290208841876865 0.4 
0.7795708700790981 0.7856151069147459 0.7249714937286202 0.74523688431595 0.8271765663140764 0.405 
0.7774797708882626 0.7838226755194264 0.7201824401368301 0.7430460467117875 0.8252237591537835 0.41000000000000003 
0.775638694426766 0.7821564716871576 0.7167616875712657 0.7413246743085169 0.8232167073501492 0.41500000000000004 
0.7735475952359305 0.7802125672161774 0.7133409350057013 0.738859982003834 0.8216436126932466 0.42 
0.7717519774524957 0.7784706268460782 0.711060433295325 0.7372559759007864 0.8195823162462706 0.425 
0.7694108555323211 0.7763500037868268 0.70672748004561 0.7348304056961777 0.8173582858692704 0.43 
0.7671833803073007 0.7742798717527959 0.703078677309008 0.7327569343922382 0.8149172769189043 0.435 
0.7648877170651878 0.7721844942061549 0.6989737742303307 0.7304878525879269 0.8125847572552211 0.44 
0.762955723247568 0.7703920628108354 0.6957810718358038 0.7286491138844333 0.8105234608082452 0.445 
0.7607282480225475 0.7683976673146348 0.6914481185860889 0.7263409099800477 0.8084079197179278 0.45 
0.7583871261023729 0.766352780793214 0.6864310148232611 0.7240327060756622 0.8060211554109031 0.455 
0.7558641694699518 0.764080684658302 0.6816419612314709 0.7214115253706819 0.8036343911038785 0.46 
0.7533184834984998 0.7617580974981697 0.6770809578107183 0.7189859551660733 0.800922158936805 0.465 
0.7508637148831712 0.7593850193128171 0.6738882554161916 0.716716873361762 0.7982099267697315 0.47000000000000003 
0.7485453223020274 0.7574916058670571 0.6677309007981757 0.7139392042564845 0.7965283428261459 0.47500000000000003 
0.7461814710428221 0.7554467193456363 0.6624857468643102 0.7113180235515042 0.7945212910225116 0.48 
0.7434084916810619 0.7530483956476737 0.6563283922462941 0.7085012323461524 0.7918090588554381 0.485 
0.7409764524047641 0.7507762995127616 0.6524515393386545 0.7063103947419898 0.7890425820450231 0.49 
0.7383625784162197 0.7483779758147989 0.6478905359179019 0.7035327256367122 0.7866558177379984 0.495 
0.7353395763251205 0.7456767059655146 0.6419612314709237 0.700676812331286 0.7834011391375102 0.5 
0.7331802891171925 0.7437075559819242 0.6380843785632839 0.6984859747271234 0.7812855980471929 0.505 
0.7303845804164015 0.74103153164525 0.6342075256556442 0.6958256719220688 0.778302142663412 0.51 
0.7279525411401037 0.7389613996112191 0.6285062713797035 0.6935957122178319 0.7755899104963385 0.515 
0.725884171288299 0.7371437227032895 0.6241733181299886 0.6915613630139665 0.7734743694060211 0.52 
0.7230657332484771 0.7346949079801065 0.6180159635119726 0.6890966707092837 0.7701654461621915 0.525 
0.7208155286844259 0.7326752669712958 0.6136830102622577 0.6869840773052698 0.7677244372118254 0.53 
0.7176106918810801 0.7297720330211305 0.6077537058152793 0.6839716755995462 0.7642527800379713 0.535 
0.7149740885535049 0.7274242003483881 0.602508551881414 0.68111576229412 0.7619202603742881 0.54 
0.7126102372942995 0.7254045593395774 0.5970353477765108 0.6790814130902547 0.7590995389205316 0.545 
0.7098372579325393 0.7229304991037843 0.5915621436716078 0.6766167207855718 0.7558991049633849 0.55 
0.7069051731975634 0.7203049657923304 0.585860889395667 0.6739564179805172 0.7525901817195552 0.555 
0.7042685698699882 0.7178561510691475 0.5815279361459521 0.6716090919760572 0.7495524816924328 0.56 
0.7016774252204746 0.7154578273711848 0.5771949828962372 0.6693791322718203 0.7464605370219691 0.5650000000000001 
0.6989953632148377 0.7130595036732221 0.5719498289623717 0.6670318062673605 0.7433143477081638 0.5700000000000001 
0.696040549140831 0.7103329883113276 0.5669327251995439 0.6640976487617856 0.740330892324383 0.5750000000000001 
0.6935630511864715 0.7080104011511954 0.5630558722919042 0.6623371542584406 0.7368592351505289 0.58 
0.6909946358759887 0.7057887960415036 0.5573546180159635 0.660028950354055 0.7339300244100895 0.585 
0.6876988817165197 0.702835071066118 0.55096921322691 0.6565470834474395 0.7308923243829671 0.59 
0.6844940449131739 0.6998056095529019 0.5461801596351197 0.6539259027424592 0.7268782207756984 0.595 
0.6808346213292118 0.6962964833000934 0.5411630558722919 0.6507570126364384 0.7225386493083807 0.6 
0.6774024911355577 0.6933175128120976 0.5336374002280502 0.6475490004303431 0.7187957689178194 0.605 
0.6740385489589963 0.6901113327106106 0.52884834663626 0.6446539650248425 0.7147816653105505 0.61 
0.6706973361214655 0.687132362222615 0.5222348916761688 0.6413677086185986 0.711364252780038 0.615 
0.6679698154377671 0.6846078109616016 0.5176738882554162 0.6389030163139158 0.7082723081095742 0.62 
0.6647877079734521 0.6815026129105551 0.5137970353477765 0.6362035914087868 0.7044209384323298 0.625 
0.6614464951359215 0.6783216783216783 0.5090079817559863 0.6335432886037322 0.7001356116083537 0.63 
0.6575370488226202 0.6748630430940901 0.5010262257696694 0.6297093227964478 0.6961215080010849 0.635 
0.6543776706973361 0.6716821085052131 0.49806157354618014 0.6268142873909471 0.6925956061838894 0.64 
0.6510591871988363 0.6683244553280654 0.495096921322691 0.623371542584406 0.6894494168700841 0.645 
0.6473997636148741 0.6648153290752569 0.4900798175598632 0.620085286178162 0.6852725793327908 0.65 
0.6437630693699428 0.6613819393602787 0.4846066134549601 0.6163686866711005 0.6817466775155954 0.655 
0.6398081643785799 0.6576708490065891 0.4784492588369441 0.6126912092641132 0.6774071060482777 0.66 
0.6356486953359396 0.6537325490394083 0.47229190421892814 0.609013731857126 0.6725793327908869 0.665 
0.6311937448858987 0.6493650753578551 0.4670467502850627 0.6053362544501388 0.6670463791700569 0.67 
0.6267387944358578 0.645174320264573 0.46020524515393385 0.6013849223426313 0.6618931380526173 0.675 
0.6229657241567416 0.6413370023478326 0.45701254275940706 0.5985681311372795 0.6567941415785191 0.68 
0.6186244204018547 0.63707051071672 0.45199543899657924 0.5946559211298462 0.6518578790344454 0.685 
0.614396763342122 0.6330564742117089 0.44583808437856326 0.5911349321231564 0.6466503932736642 0.6900000000000001 
0.6103509409946358 0.6291939107823584 0.44013683010262256 0.5875748210163921 0.6419311093029564 0.6950000000000001 
0.6068051641058279 0.6256595390169397 0.43648802736602055 0.58448417511052 0.6377542717656631 0.7000000000000001 
0.6019638148922629 0.6210143646966751 0.4298745724059293 0.5803372325026407 0.6319500949281258 0.705 
0.5976906991544686 0.6167731185781727 0.42531356898517675 0.5769727318962482 0.6264171413072959 0.71 
0.5930993726702427 0.6123299083587892 0.4193842645381984 0.5733734986894097 0.6204502305397342 0.715 
0.5888944449495409 0.6082653808285577 0.41391106043329534 0.5696960212824225 0.6155139679956604 0.72 
0.5841667424311301 0.6038979071470046 0.40592930444697833 0.5656273228746919 0.6098725250881476 0.725 
0.5800300027275207 0.599984852692434 0.39977194982896236 0.5619498454677047 0.6050989964740981 0.73 
0.574779525411401 0.5950114867082376 0.392018244013683 0.5567074840577442 0.5998372660699756 0.735 
0.5695063187562506 0.5899623841862109 0.3847206385404789 0.552091076248973 0.593653376729048 0.74 
0.5645058641694699 0.5852919643533362 0.37673888255416194 0.5476311568404992 0.5879034445348522 0.745 
0.5591190108191654 0.5798894246547676 0.37149372862029645 0.542897382731505 0.5816110659072417 0.75 
0.5536185107737067 0.5745626214940295 0.36442417331813 0.5379679981221392 0.5753186872796311 0.755 
0.5483225747795254 0.5693115548711216 0.3587229190421893 0.5329994914126991 0.5695687550854354 0.76 
0.5432993908537139 0.5645401529878065 0.35142531356898515 0.5277180079026642 0.5649037157580689 0.765 
0.5370260932812074 0.558228774835273 0.34549600912200684 0.5217714486913657 0.5581773799837266 0.77 
0.5307982543867624 0.551791169119689 0.3411630558722919 0.5158640115801416 0.5515052888527258 0.775 
0.5240249113555778 0.5449748807149529 0.3347776510832383 0.5094479871679511 0.5442365066449688 0.78 
0.5176379670879171 0.5384362929489284 0.3297605473204105 0.5038535268573217 0.536750745863846 0.785 
0.5101827438858078 0.5309383757037187 0.322690992018244 0.49704628144438795 0.5283970707892596 0.79 
0.5035230475497773 0.5245007699881347 0.31402508551881414 0.49086498963264347 0.5210740439381611 0.795 
0.4959769069915447 0.5168008886420439 0.30786773090079816 0.48401862211963537 0.5125576349335503 0.8 
0.48838530775525046 0.5089747797329025 0.3023945267958951 0.4774461093071476 0.5035530241388663 0.805 
0.48097554323120284 0.5016283355633536 0.2944127708095781 0.47075623019443685 0.49514510442093845 0.81 
0.474861351031912 0.4955441670243114 0.28802736602052453 0.46480967098313836 0.4887984811499864 0.8150000000000001 
0.4678152559323575 0.48877836964479565 0.2784492588369441 0.45706349516842065 0.4827230810957418 0.8200000000000001 
0.45910991908355303 0.47999293125646914 0.27046750285062715 0.44845663315206763 0.47388120423108215 0.8250000000000001 
0.4489499045367761 0.4694150614728232 0.26408209806157357 0.43660263682954503 0.4660699755899105 0.8300000000000001 
0.44019910900991 0.460680114109717 0.255188141391106 0.4275654317123743 0.45771630051532414 0.835 
0.4299709064460405 0.4503546994521724 0.24583808437856328 0.41696334259223033 0.448006509357201 0.84 
0.41815165015001365 0.43821160788669816 0.23694412770809578 0.40436602636829544 0.4372660699755899 0.845 
0.40753704882262026 0.42745701951478127 0.227594070695553 0.3924729079456985 0.4284241931109303 0.85 
0.396013273933994 0.4157431016636793 0.217787913340935 0.3796017370212433 0.41876864659614865 0.855 
0.3846258750795527 0.40428163893867863 0.20706955530216647 0.3663784671961191 0.409926769731489 0.86 
0.37287480680061824 0.3926687031380172 0.19407069555302167 0.35311607527092054 0.40027122321670733 0.865 
0.36073733975815986 0.38024791093383153 0.18449258836944127 0.34055788114706 0.38871711418497423 0.87 
0.34962269297208837 0.36886218474666127 0.1758266818700114 0.329134227925355 0.37803091944670464 0.875 
0.3364169469951814 0.3557092726767817 0.1621436716077537 0.31595008020030513 0.36479522647138596 0.88 
0.3225975088644422 0.3415717856151069 0.15119726339794756 0.301318414772505 0.35210197992948195 0.885 
0.30766433312119285 0.3260710408724849 0.14139110604332952 0.2843394233402449 0.3400054244643341 0.89 
0.2938221656514229 0.3119083082982 0.1304446978335234 0.2686905833105121 0.3286682940059669 0.895 
0.27918447131557417 0.2969377193203908 0.11881413911060433 0.252650522280036 0.3159750474640629 0.9 
0.2627966178743522 0.28019994445987223 0.10558722919042189 0.23351981534368765 0.3033902902088419 0.905 
0.24661332848440767 0.26371462472545504 0.09213226909920183 0.2159931145103869 0.28906970436669377 0.91 
0.2299527229748159 0.24685062230188584 0.07730900798175598 0.1978795821759712 0.27442365066449687 0.915 
0.2134057641603782 0.22940597308828356 0.06887115165336374 0.1791792183404405 0.26086248982912935 0.92 
0.1950859169015365 0.21074953926939485 0.053591790193842644 0.16000938930401784 0.24372118253322483 0.925 
0.17574324938630784 0.19025018302996644 0.04469783352337514 0.13814013536246625 0.2278817466775156 0.93 
0.15605964178561688 0.16947312615182653 0.03489167616875713 0.11529282891905637 0.21258475725522105 0.935 
0.13926266024184017 0.1518517583499533 0.025541619156214366 0.09663158718360002 0.1983726606997559 0.9400000000000001 
0.12244294935903265 0.1338769533715382 0.019156214367160775 0.07910488635029929 0.18253322484404666 0.9450000000000001 
0.10491862896626966 0.11501855545176845 0.013683010262257697 0.05993505731387661 0.16729048006509356 0.9500000000000001 
0.08966724247658878 0.09858372674257151 0.009122006841505131 0.04526426978600211 0.15123406563601843 0.9550000000000001 
0.07405218656241476 0.08161874226856176 0.005701254275940707 0.030828214858573608 0.13398426905343097 0.96 
0.06171015546867897 0.06836484814824165 0.0015963511972633979 0.021986620241774578 0.11678871711418498 0.965 
0.049027184289480864 0.05442932518744793 0.00022805017103762827 0.014631665427800164 0.09671819907784106 0.97 
0.037526138739885445 0.04165509580672035 0.00022805017103762827 0.00747232111419741 0.07919717927854625 0.975 
0.02727520683698518 0.03029461513216026 0.0 0.0025429365048315793 0.06156767019256849 0.98 
0.01738794435857805 0.019312817146752165 0.0 0.0004694652008919839 0.04084621643612693 0.985 
0.010660060005455042 0.011840145414152634 0.0 7.824420014866398e-05 0.025332248440466505 0.99 
0.0035912355668697156 0.0039887909924011 0.0 0.0 0.008570653647952264 0.995
